Improving Movement Predictions of Traffic Actors in Bird's-Eye View Models using GANs and Differentiable Trajectory Rasterization

One of the most critical pieces of the self-driving puzzle is the task of predicting future movement of surrounding traffic actors, which allows the autonomous vehicle to safely and effectively plan its future route in a complex world. Recently, a number of algorithms have been proposed to address this important problem, spurred by a growing interest of researchers from both industry and academia. Methods based on top-down scene rasterization on one side and Generative Adversarial Networks (GANs) on the other have shown to be particularly successful, obtaining state-of-the-art accuracies on the task of traffic movement prediction. In this paper we build upon these two directions and propose a raster-based conditional GAN architecture, powered by a novel differentiable rasterizer module at the input of the conditional discriminator that maps generated trajectories into the raster space in a differentiable manner. This simplifies the task for the discriminator as trajectories that are not scene-compliant are easier to discern, and allows the gradients to flow back forcing the generator to output better, more realistic trajectories. We evaluated the proposed method on a large-scale, real-world data set, showing that it outperforms state-of-the-art GAN-based baselines.

==> notes.txt <==
# Diffs
D202313: training
D205932: training with LSTM in discriminator
D205431: core metrics
D207060: core metrics writing out CSV files
D207059: core metrics skipping the unused metrics for fast evaluation

# Experiment spreadsheet
https://docs.google.com/spreadsheets/d/1cwF0-xDgO6Y3qkPb5xYQz0Pv8EeAHQi0QkrWO0I8yU0/edit#gid=0

# Internship poster with figures
https://docs.google.com/presentation/d/1X1h1jQEtQcYJrnYI-hRJ-md1xPs_eWbWZViPZD-X_hc/edit#slide=id.g75e9441249_1_0

# Summarize metrics
python scripts/make_error_table_row.py /mnt/logs/GREEN/scratch/hcui2/core-metrics/20-0103-1023-dpgan-3modes-V1-3modes-V2-Trimodal-DP-azimuth-nanmin

# Convert result CSV to table row
python scripts/convert_to_table_row.py data/results.csv

# Discriminator V1 diagram
https://docs.google.com/presentation/d/1rkC5JelFF1iysArnyw7c6ECgaTlA0c4eCsNaSCEC3Mc/edit?usp=sharing

# Discriminator V2 diagram
https://docs.google.com/presentation/d/1EqRVtohUCSIh1lK7x40lAW6Wh0HmThpXidt_JrImdbs/edit?usp=sharing

# Overall architecture
https://docs.google.com/presentation/d/1hhzSdiKdKHZ0KncrAM8VyxbdhNuMWXDLI9LVhtKN-8A/edit#slide=id.p

# Case study summary doc
https://docs.google.com/document/d/1LhEzidsgbEZGroploBRgcFjbSXak2oM9_wLP012f_rg/edit?usp=sharing

# Case studies
## 1
19.7028478883,b89bb5d8-3d02-4032-fcc7-c9af53ae3c19,cfc2c7ed-c733-4546-e77f-9803f92eefce,1186412676.45,3641,0db83e00-5dbd-4c25-d37f-ffc4f6158337,
## 2
18.2816649801,26ad1233-7b37-4a35-eed1-771b2b676b64,f76d934c-d627-4cb0-c78d-dbf7da13a20d,1186504863.86,2081,52724500-ecc0-48ad-c0f0-10828b05f166,
## 3
19.2326235661,c077a442-51f0-f374-1ae1-71fd57cf069c,03e12fd5-1d2f-40cd-e6fd-87e058038a38,1193170099.39,401,b2278600-56b5-4ac3-d8c9-3f0ffa82cbb6,
## 4
20.0059206255,7e805a15-13c3-4696-dd08-b2d19dfe1f78,fa737004-deff-4667-cc7b-4f8b757c87c4,1178202212.5,320,a37e1800-96b4-4234-e6d4-84a95a7b5b60,
## 5
18.0299091101,ee4bc175-3e0a-45dc-cb9f-c2fc2fd127fd,c69c31e1-d3bb-4529-d775-22d08dfe7c1f,1185933674.55,81,e9603d00-4394-4f70-d1f1-ceaa72d3789f,

